Survey on Publicly Available Sinhala Natural Language Processing Tools and Research

Sinhala is the native language of the Sinhalese people who make up the largest ethnic group of Sri Lanka. The language belongs to the globe-spanning language tree, Indo-European. However, due to poverty in both linguistic and economic capital, Sinhala, in the perspective of Natural Language Processing tools and research, remains a resource-poor language which has neither the economic drive its cousin English has nor the sheer push of the law of numbers a language such as Chinese has. A number of research groups from Sri Lanka have noticed this dearth and the resultant dire need for proper tools and research for Sinhala natural language processing. However, due to various reasons, these attempts seem to lack coordination and awareness of each other. The objective of this paper is to fill that gap of a comprehensive literature survey of the publicly available Sinhala natural language tools and research so that the researchers working in this field can better utilize contributions of their peers. As such, we shall be uploading this paper to arXiv and perpetually update it periodically to reflect the advances made in the field.

==> ReleaseNotes.txt <==
6.0.0
- Updated with new papers
- Significant reorganisation and rewriting of multiple sections.
- Added clickable HuggingFace, GitHub, Google Drive, OSF, and OPUS icons instead of footnote links for easy access.
- Added figures: Sinhala literacy map, Sinhala Script, SinhalaFingerSpellingSignLanguageAlphabet, Sinhala_Braille 
- Updated "authorAreas" figure so that the authors are also sorted.
- Updated "authorAreas" figure so that the authors are scaled by contribution size. Also improved the colours.
- Added the "Legal and Parliamentary Domain" subsection
- Added the "Pali-Sinhala Applications" subsection
- Split the "Embeddings, LLMs, and Other Language Models" subsection into "Embeddings and Small Language Models", "Embedding Alignment and Bilingual Lexicon Induction", "Large Language Models (LLMs)" and "LLM Alignment"
- Renamed the "Corpora" section to "Non-Parallel Corpora"
- Appropriate sentences in "Non-Parallel Corpora" and "Data Sets" were moved to the relevant sections.
- Renamed "Detection or Management of Illnesses" to "Healthcare Applications"
- Renamed "Author Meta Analysis" to "Author and Institution Meta Analysis" and reorganized content.
- Added new dunamically generated figures: authorCareers, instTopicMatrix, newAuthors, internationalCollab, and topicLifecycle
- Redid the code for the following figures: authors, authorAreas, CitationProbability
- This has not been uploaded yet


5.7.1
- Updated with new papers

5.7.0
- Updated with new papers
- Added fig:Sinhala_Language_Tree and fig:Sinhala_Script_Tree
- Added the "Question Answering Systems (Q\&A)" subsection
- Added the "Language Identification (LID) Task" subsection


5.6.0
- Updated with new papers
- Added the "Tokenizing" subsection
- Added the "Detection or Management of Mental Illnesses" subsection
- Added the "Sinhala Text Generation" subsection
- Added the "Distribution of Sinhala Letters Towards the Beginning, Middle, or End of Words" appendix
- Added information on how to cite the newest/current version.

5.5.0
- Updated with new papers
- Abstract update of the last time was not transferred to the meta.
- Added the "Text Simplification" subsection
- Renamed the "Embeddings, LLMs, and Other Language Models" subsection


5.4.0
- Updated with new papers
- Introduction updated, abstract updated
- Updated Fig. 1: Traditional NLP layers 
- Added the "Language Acquisition and Evaluation", "Embeddings and Other Language Models" subsections

5.3.0
- Updated with new papers
- Added the "Fake News Detection" subsection
- Added the "Singlish to English (Translation via Transliteration)" sub-subsection 

5.2.0
- Updated with new papers
- Added subsubsections to "As part of their child [sic] cognitive ability assessment model,~\citet{kahawanugoda2022development}, proposed a Sinhala handwriting letter recognition system.  "
- Added Citation Probability graph.


5.1.0
- Updated with new papers
- Added subsubsections to "Phonological Tools"
- Added the "Text Summarizing" subsection


5.0.0
- Updated with new papers
- Added Author-Area Mapping Graph (Appendix B)

4.4.0
- Updated with new papers
- Added the appendix "Evolutionary Eras of the Sinhala Script"

4.3.0
- Updated with new papers
- Added the sections: "Word Sense Disambiguation"
- Added subsections to "Optical Character Recognition Applications"

4.2.1
- Updated with new papers

4.2.0
- Updated with new papers
- Added the sections: "Sinhala Sign Language", "Sinhala Braille", "News and/or Social Media Recommendation", "Plagiarism Detection", "Sinhala-English Code-Mixing"

4.1.1
- Updated with new papers

4.1.0
- Re-organized and distributed the "Semantic Tools" section.
- Added the sections: "Hate Speech Detection" and "Chat Bots".
- Updated with new papers

4.0.0
- Updated with new papers.
- Added Co-Author Graph (Appendix A)

3.4.5
- Updated with new papers.

3.4.4
- Updated with new papers.
- Updated with missing links to he online tool for Aruth.

3.4.3
- Updated with new papers.

3.4.2
- Updated with new papers.

3.4.1
- Updated with new papers.
- Fixed some grammar issues.

3.4
- Updated with new papers.

3.3
- Updated with new papers.

3.2
- Fixed TABLE 1:Examples for grammatical cases and inflection of animate common nouns
- Fixed TABLE  2:Examples  for  grammatical  cases  and  inflection of inanimate common nouns

3.1
- Added noun categorization table
- Added Suffix structure table
- 297 references

3.0 
- Added "PROPERTIES OF THE SINHALA LANGUAGE"
- Added "PRIMARY SOURCES"
- Comprehensive expansion of "Named Entity Recognition Tools"
- Comprehensive expansion of "Parsers"
- 290 references
- https://arxiv.org/pdf/1906.02358v4.pdf


2.0 
- Major re-writes
- Add "Miscellaneous Applications"
- 200 references 
- https://arxiv.org/pdf/1906.02358v3.pdf


1.1 
- Minor fixes 
- 108 references 
- https://arxiv.org/pdf/1906.02358v2.pdf


1.0 
- Initial release 
- 92 references 
- https://arxiv.org/pdf/1906.02358v1.pdf



X.0 : Planned for Next Version
- Comprehensive expansion of "Morphological"
